X-ray Spectroscopy of Galaxy Clusters

Galaxy clusters, the largest clearly defined objects in our Universe, are ideal laboratories to study in detail the cosmic evolution of the intergalactic intracluster medium (ICM) and the cluster galaxy population. For the ICM, which is heated to X-ray radiating temperatures, X-ray spectroscopy is the most important tool to obtain insight into the structure and astrophysics of galaxy clusters. In this review we recall the basic principles of the interpretation of X-ray spectra from a hot, tenuous plasma and we illustrate the wide range of scientific applications of X-ray spectroscopy. The determination of galaxy cluster masses, important for cosmology, rest crucially on a precise spectroscopic ICM temperature determination. The study of the thermal structure of the ICM provides a very interesting fossil record of the energy release during galaxy formation and evolution. The temperature and pressure distribution of the ICM gives us important insight into the process of galaxy cluster merging and the dissipation of the merger energy in form of turbulent motion. Cooling cores in the centers are interesting laboratories to investigate the interplay between gas cooling, star- and black hole formation and energy feedback, which is diagnosed by means of X-ray spectroscopy. The element abundances deduced from X-ray spectra of the ICM provide a cosmic history record of the contribution of different supernovae to the nucleosynthesis of heavy elements and their spatial distribution partly reflects important transport processes in the ICM. Some discussion of plasma diagnostics for conditions out of thermal equilibrium and an outlook on the future prospects of X-ray spectroscopic cluster studies complete our review.

==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"


==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


